$K$-Midranks: A robust clustering algorithm for heavy-tailed data with applications to spectroscopy and finance

Clustering data with extreme observations and heavy tails can be challenging for methods that rely on distances between raw observations or specific distributional assumptions. We introduce $K$-midranks, a clustering method that replaces observations with coordinatewise ranks and partitions the transformed data using a procedure analogous to $K$-means. This transformation reduces the influence of extreme values while preserving the ordering of observations within each variable. We evaluate $K$-midranks against $K$-means, $K$-medoids, and mixture models based on Gaussian, Student's t, Cauchy, and generalized hyperbolic distributions through simulation studies, and provide some theoretical properties. $K$-midranks generally outperforms the competing methods on Cauchy-shifted data. In contrast, $K$-means and model-based methods perform better on Gaussian data and Student's t data with three degrees of freedom. We demonstrate the method's practical use in grouping samples based on Raman and LIBS spectra and clustering S\&P 500 stocks according to their returns. $K$-midranks achieves competitive performance with model-based methods in the spectroscopy applications and the best performance among the methods considered in the stock-return application. These findings suggest that $K$-midranks provides a useful alternative for clustering data with Cauchy-like heavy tails. An R package implementing the proposed method is available.

==> _config.yml <==
title: Author support for IMS journal AOAS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman
